Isochronal synchronization of delay-coupled systems

We consider small network models for mutually delay-coupled systems which typically do not exhibit stable isochronally synchronized solutions. We show that for certain coupling architectures which involve delayed self feedback to the nodes, the oscillators become isochronally synchronized. Applications are shown for both incoherent pump coupled lasers and spatio-temporal coupled fiber ring lasers.

==> IBSrebuttal_comments_022007.txt <==
We thank referees 4 and 5 for their comments. Since referee 5 believes
this is work worthy of rapid communication but referee 4 does not, we do
not wish to delay publication any longer by having further reviews. We
have addressed the comments of the referees below so that it should be
publishable in PRE.

Comments from Referee 5:
The referee states "The  paper is
well written and the authors have addressed the comments of  the
referees thoroughly, though it is surprising that they have  chosen not
to include a reference to the paper by Fischer et al., PRL
123902 (2006), since it provides a good context for this work."

We agree that the Fischer paper, which reports on partial isochronal
synchronization in an experiment, is important, and we have included
it in the introduction. We have also added a reference to a
theoretical explanation of partial synchronization in the paper by
Landsman and Schwartz.

The referee states "The authors should include a sentence or two to
motivate their work as the significance of the  research will not be
clear to most readers of the paper,..."

We have added a sentence to motivate why the isochronal state should be
stabilized in communication applications, and added a reference to the nice
work of Zhou and Roy which illustrates a communicating architecture in a
delay system by utilizing a third common oscillator.

Comments from Referee 4;
The referee states:  "The paper is interesting and definitely
belongs to the scope of PRE. However, all previous referees
pointed out that the main result is not completely novel or not
surprising. These conclusions are close to my opinion."
We thank the referee for the comments, but we emphasize and
recognize that the 
observation of isochronal synchronization is not completely new, but
our theoretical explanation is. 

The referee states: "For example, bidirectionally optically coupled SLs display
a leader-lagger type of synchronization without feedback (Ref.[6,7]
of the manuscript), but they can be synchronized completely when even
one of the lasers has delayed optical feedback (Sivaprakasam et al.,
PRL 87, 154101, 2001; Wu, Zhu Phys. Lett. A 315 101 2003)."

We disagree here, in that the papers cited show no isochronal
synchrony. In fact what they do show is that the isochronal state is
unstable, which results in either lag or anticipatory
synchronization.  However, we have included the references for
completeness.

The referee states: "The fiber ring laser model presented in the paper is not a
spatio-temporal system in the sense accepted in nonlinear optics. It
does not include a transverse spatial coordinate." 

The referee is correct in that there no transverse spatial
coordinate. However, that does not preclude the systems from being
spatio-temporal. In fact, the systems support over five thousand longitudinal
modes measured experimentally, all of of which may have asynchronous
dynamics (Beth's thesis, or paper???). From a more theoretical viewpoint,  the
analysis for the spatio-temporal partial differential equation and delay formulation can be
understood  with the same tools, as in Jack Hale's Functional Differential
Delay Equation text. That is, spatio-temporal systems forming partial
differential formulations, and those of functional differential
systems, including those of retarded delay type, may be  considered in the
same class.

The referee states: " For the synchronization of fiber ring lasers, no
values of 3 
time-delays (tau, tau-R, tau-d) are presented. Is the isochronous
synchronization observed for any ratio between these parameters?"

We have included the parameter values, which are similar to those used in
modeling an experiment (See the Shaw 2006 reference.)  The coupling delay 
and self feedback delay are equal, but the round trip delay is different.

The referee states: "It is well known that mismatch in the parameters
of two delay-coupled 
lasers can lead to transition from isochronous to lag synchronization.
For fiber ring lasers all simulations were done for coinciding
parameters only. Some comments about robustness of the isochronous
synchronization to the parameter mismatch in this case are needed."

Isochronal synchronization can be produced when the fiber lasers lasers
are detuned.  This requires somewhat stronger coupling and self feedback.  
We have added a statement about this to the paper.

